Mutual Information Based Pilot Design for ISAC

The following paper presents a novel orthogonal pilot design dedicated for \textcolor{black}{integrated sensing and communications (ISAC)} systems performing multi-user communications and target detection. After careful characterization of both sensing and communication metrics based on mutual information (MI), we propose a multi-objective optimization problem (MOOP) tailored for pilot design, dedicated for simultaneously maximizing both sensing and communication MIs. Moreover, the MOOP is further simplified to a single-objective optimization problem, which characterizes trade-offs between sensing and communication performances. Due to the non-convex nature of the optimization problem, we propose to solve it via the projected gradient descent method on the Stiefel manifold. Closed-form gradient expressions are derived, which enable execution of the projected gradient descent algorithm. Furthermore, we prove convergence to a fixed orthogonal pilot matrix. Finally, we demonstrate the capabilities and superiority of the proposed pilot design, and corroborate relevant trade-offs between sensing MI and communication MI. In particular, significant signal-to-noise ratio (SNR) gains for communication are reported, while re-using the same pilots for target detection with significant gains in terms of probability of detection for fixed false-alarm probability. Other interesting findings are reported through simulations, such as an \textit{information overlap} phenomenon, whereby the fruitful ISAC integration can be fully exploited.

==> figures/PGD.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (8, 0) {};
		\node [style=none] (2) at (-8, 0) {};
		\node [style=none] (3) at (-6, 1) {};
		\node [style=none] (4) at (6, 1) {};
		\node [style=none] (5) at (4, 2) {};
		\node [style=none] (6) at (-4, 2) {};
		\node [style=none] (7) at (-2, 3) {};
		\node [style=none] (8) at (2, 3) {};
		\node [style=none] (9) at (-8, -9.5) {};
		\node [style=none] (10) at (-5, -12.5) {};
		\node [style=none] (11) at (8, -10.5) {};
		\node [style=none] (12) at (4, -7.5) {};
		\node [style=none] (17) at (1.5, -11.25) {${\tt{St}}(L,N_t)$};
		\node [style=circle] (18) at (-4.5, -9.5) {};
		\node [style=circle] (19) at (-3.75, -8.5) {};
		\node [style=optimal] (21) at (-0.25, -7.25) {};
		\node [style=circle] (22) at (-1.75, -7.5) {};
		\node [style=none] (25) at (-4, -10.25) {$\pmb{\Phi}_{1}$};
		\node [style=none] (30) at (-3, -9) {$\pmb{\Phi}_{2}$};
		\node [style=none] (33) at (0.75, -8) {$\pmb{\Phi}^{{\tt{opt}}}$};
		\node [style=circle2] (34) at (-3, -2) {};
		\node [style=circle2] (35) at (-2, -1) {};
		\node [style=circle2] (36) at (-1, 0) {};
		\node [style=none] (37) at (0, 1) {};
		\node [style=none] (38) at (-1.25, -8.5) {$\pmb{\Phi}_{t}$};
		\node [style=none] (39) at (-2.75, -7.25) {$\ldots$};
		\node [style=none] (40) at (-1.75, -3) {$\ldots$};
		\node [style=none] (41) at (-3.75, -1.75) {$\pmb{Z}_1$};
		\node [style=none] (42) at (-2.75, -0.5) {$\pmb{Z}_2$};
		\node [style=none] (43) at (-1.5, 0.75) {$\pmb{Z}_t$};
		\node [style=none] (44) at (-4, -3) {};
		\node [style=none] (45) at (0.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-90, looseness=0.75] (2.center) to (1.center);
		\draw [style=dashed curve, bend right=75, looseness=0.75] (3.center) to (4.center);
		\draw [style=dashed curve 2, bend right=90, looseness=0.75] (6.center) to (5.center);
		\draw [style=dotted curve, bend right=90] (7.center) to (8.center);
		\draw [style=Stiefel] (11.center)
			 to (12.center)
			 to [bend left=330] (9.center)
			 to [bend left] (10.center)
			 to [bend left=15] cycle;
		\draw [bend left=15] (18) to (19);
		\draw [bend left=15, looseness=0.50] (19) to (22);
		\draw (22) to (21);
		\draw (34) to (35);
		\draw (35) to (36);
		\draw (36) to (37.center);
		\draw [style=new edge style 0] (18) to (34);
		\draw [style=arrow black] (34) to (19);
		\draw [style=new edge style 0] (19) to (35);
		\draw [style=new edge style 0] (22) to (36);
		\draw [style=dashed elipse] (45.center)
			 to [in=-45, out=-45, looseness=0.75] (44.center)
			 to [bend left=90, looseness=0.75] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/figure.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (8, 0) {};
		\node [style=none] (2) at (-8, 0) {};
		\node [style=none] (3) at (-6, 1) {};
		\node [style=none] (4) at (6, 1) {};
		\node [style=none] (5) at (4, 2) {};
		\node [style=none] (6) at (-4, 2) {};
		\node [style=none] (7) at (-2, 3) {};
		\node [style=none] (8) at (2, 3) {};
		\node [style=none] (9) at (-8, -9.5) {};
		\node [style=none] (10) at (-5, -12.5) {};
		\node [style=none] (11) at (8, -10.5) {};
		\node [style=none] (12) at (4, -7.5) {};
		\node [style=none] (14) at (4, -8.75) {};
		\node [style=none] (15) at (-4, -8.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-90, looseness=0.75] (2.center) to (1.center);
		\draw [bend right=75, looseness=0.75] (3.center) to (4.center);
		\draw [bend right=90, looseness=0.75] (6.center) to (5.center);
		\draw [bend right=90] (7.center) to (8.center);
		\draw [style=Stiefel] (11.center)
			 to (12.center)
			 to [bend left=330] (9.center)
			 to [bend left] (10.center)
			 to [bend left=15] cycle;
		\draw (14.center)
			 to [bend right, looseness=1.50] (15.center)
			 to [bend right, looseness=1.25] cycle;
	\end{pgfonlayer}
\end{tikzpicture}

